Learning Bounded Treewidth Bayesian Networks with Thousands of Variables

We present a method for learning treewidth-bounded Bayesian networks from data sets containing thousands of variables. Bounding the treewidth of a Bayesian greatly reduces the complexity of inferences. Yet, being a global property of the graph, it considerably increases the difficulty of the learning process. We propose a novel algorithm for this task, able to scale to large domains and large treewidths. Our novel approach consistently outperforms the state of the art on data sets with up to ten thousand variables.

==> g-tw2.dat <==
1	0.2807413415
2	0.3281347083
3	0.4664493058
4	0.6206636835
5	0.6655283539
6	0.6688873548
7	0.6739069943
8	0.6751093486
9	0.6761314685
10	0.6903929957
11	0.7403178107
12	0.8050160158
13	0.890613956
14	0.9762678695
15	0.9894779165
16	1.0013931874
17	1.0323132891
18	1.1046157916
19	1.1128779764
20	1.1257099583
21	1.1842947627
22	1.3567557126
23	1.4097109073
24	1.4768296712
25	1.5656048375
26	1.6593869893
27	1.7306101137
28	1.7619966531
29	1.8295773286
30	2.1207479162
31	2.3670284939
32	4.112042674
33	4.7054764684
34	4.795417785
35	4.8191069475
36	6.8266195607
37	7.547400047
38	8.3819070134
39	10.2623460434
40	23.3635149548
41	24.9629372017
42	36.2509330237



==> g-tw5.dat <==
1	0.1789460111
2	0.2518651954
3	0.4166491376
4	0.506391637
5	0.5168414597
6	0.5173080052
7	0.5427355255
8	0.556953613
9	0.557723475
10	0.5889102772
11	0.6606011041
12	0.6840995599
13	0.7132654411
14	0.7210571367
15	0.8162322822
16	0.8362389238
17	0.8433547003
18	0.8633898241
19	1.0050670844
20	1.0384712071
21	1.0488588613
22	1.1513621082
23	1.1760327297
24	1.1813357013
25	1.215664663
26	1.341888581
27	1.3979399936
28	1.5198761969
29	1.5566001939
30	1.5598858602
31	1.6689280868
32	2.1878328996
33	2.768040563
34	2.8112145119
35	2.8265299999
36	6.0352115668
37	6.0666015948
38	6.6892309242
39	9.6005718858
40	20.9394383097
41	23.292164471
42	31.1892363698




==> g-tw8.dat <==
1	0.1630048624
2	0.2047715218
3	0.2317015587
4	0.2404924495
5	0.2463599189
6	0.3461878806
7	0.3483721515
8	0.380634596
9	0.4061579722
10	0.4628698948
11	0.4950640849
12	0.5260289827
13	0.5335164592
14	0.6365289964
15	0.6465957882
16	0.6587803578
17	0.6714720275
18	0.8069570251
19	0.8239781618
20	1.0259325274
21	1.03761226
22	1.1213767087
23	1.135155508
24	1.1392956372
25	1.1657371631
26	1.2063767613
27	1.3052826848
28	1.4391004461
29	1.5189959294
30	1.5482638553
31	1.6421657228
32	1.663373391
33	1.7181749013
34	1.7905239153
35	1.7959131605
36	4.2916238012
37	5.0375809863
38	5.6946901018
39	6.1504151419
40	15.4715362124
41	21.0371586203
42	21.8988043868



==> hard.dat <==
size	bru	bruastar	s2
20	0.0015318732	0.0018593256	0.0196252339
40	0.0034817329	0.0124889258	0.0490822721
60	0.0109045143	0.023645311	0.0511025563
80	0.0141838926	0.0281859566	0.0605356786
100	0.0168921659	0.0295219275	0.0629521482


==> hard.dat.csv <==
size	bru	bruastar	s2
20	0.0003518658	0.001044871	0.0046875169
40	0.0016263178	0.0061265918	0.0447748882
60	0.0038694418	0.0101790377	0.0671192085
80	0.005349846	0.0127803322	0.0796826992
100	0.0081500697	0.0154990499	0.087665818
130	0.0104172242	0.0177770436	0.0958508397
160	0.0120105169	0.0175473697	0.1017579492
200	0.0137405189	0.0177346332	0.1093413495



==> hard2.dat <==
size	s2+	s2	bru	bruastar
20	0.0214197657	0.0198544109	0.000323417	0.0010501784
40	0.0429465855	0.0588138326	0.0031309913	0.0122068307
60	0.0485368991	0.077861963	0.0051232548	0.0144315141
80	0.0582991784	0.0831934159	0.0072284946	0.0171433631
100	0.0733824391	0.1044735704	0.0116090096	0.0206432441



==> s2+.dat <==
10	0.3400
20	4.1500
30	14.3920
40	29.1020
50	65.7180
60	120.5980
70	185.8780
80	267.5020
90	405.5360 
100	563.3340
110	756.5420
120	1029.6940
130	1420.5300
140	1842.3520
150     2319.1680


==> s2+tw.dat <==
2   148.1980
3   593.4380
4   1270.0420
5   3484.0280
6   8365.3280


==> s2-tw2.dat <==
1	0.7016650692
2	0.9618742112
3	1.1487833293
4	1.1866765442
5	1.2025608081
6	1.2031791362
7	1.2067601657
8	1.2816924653
9	1.2984412434
10	1.3662720127
11	1.371639572
12	1.7260031309
13	3.475219165
14	3.4953412876
15	3.6683628707
16	3.8334107266
17	3.8453908213
18	3.8814533412
19	3.9323735301
20	3.9735715814
21	4.0561808194
22	4.501786495
23	4.9019731115
24	4.9569573111
25	5.0038922564
26	5.0180944592
27	5.5331531126
28	5.7815468114
29	5.82700727
30	7.8204347381
31	15.5146963853
32	15.7272278464
33	15.9135598459
34	24.7117234665
35	26.9885236578
36	33.58734209
37	38.5657517202
38	44.2390148603
39	64.704380094
40	93.3222110867
41	131.4715696691
42	171.1703481151



==> s2-tw5.dat <==
1	0.6636049687
2	0.8906184266
3	1.0966859916
4	1.1046979622
5	1.1164768951
6	1.1336002981
7	1.160230241
8	1.1606469154
9	1.2102368787
10	1.2485797783
11	1.333471447
12	1.6743429183
13	3.3537019356
14	3.3782199924
15	3.5926616858
16	3.6480624256
17	3.7932805478
18	3.8333201788
19	3.8335460515
20	3.8396319465
21	3.8995642657
22	4.0323830486
23	4.7610503917
24	4.8462827615
25	4.8612758127
26	4.9088639924
27	5.0069084629
28	5.2759837178
29	5.6407197654
30	7.6560273615
31	15.2155322443
32	15.2413644868
33	15.2457201959
34	24.3909980077
35	26.9385753932
36	33.5300279259
37	38.0155709682
38	44.3540778435
39	65.4017512515
40	94.5052500437
41	131.1384724354
42	165.9454496626



==> s2-tw8.dat <==
1	0.6041306431
2	0.8158918805
3	0.9031494912
4	0.96557423
5	0.9784260311
6	1.0196269549
7	1.1115025965
8	1.1449182257
9	1.1498692972
10	1.1537575139
11	1.2996660898
12	1.6273378924
13	3.1670572578
14	3.2032547747
15	3.3713393855
16	3.5450337257
17	3.5496072726
18	3.5986489483
19	3.6295741494
20	3.6588560903
21	3.6826057327
22	3.8260308122
23	4.3092288053
24	4.3695715253
25	4.4139472092
26	4.45974937
27	4.6252374491
28	4.701969604
29	5.3045748484
30	6.6698898951
31	13.554713105
32	13.930910885
33	14.2086839105
34	23.5112562542
35	26.8618713811
36	33.3121519872
37	35.5216804242
38	44.3540778435
39	65.4017512515
40	94.5052500437
41	130.4961830559
42	159.4051495518


